ExitLUT: Boolean Early Exits for Efficient FPGA-Based Neural Network Inference

Early exit neural networks reduce average inference cost by terminating once sufficient confidence is reached. On FPGAs, conventional confidence-based exits add arithmetic control paths poorly matched to LUT fabrics, consuming resources that could otherwise support the main datapath. We present ExitLUT, which replaces softmax-style exit decisions with learned Boolean functions mapped directly into FPGA LUTs. In our CNN evaluation, fpgaConvNet is the static spatial-dataflow baseline, while ATHEENA is its softmax-based early exit extension. ExitLUT reduces ATHEENA's exit-decision LUT usage by 2.58$\times$ over the softmax path and eliminates decision-path DSP usage, while preserving accuracy and exit behavior. Rerunning design-space exploration reinvests these savings into the datapath, improving throughput by up to 4.08$\times$ over fpgaConvNet and 1.82$\times$ over ATHEENA. For LUT-based NNs, embedded ExitLUT exits achieve 1.41-1.89$\times$ average time-to-decision speedup over static NeuraLUT-Assemble designs with under 1% LUT overhead.

==> data_comb/comb_DSP_HW.csv <==
0.8244,94169.57881


==> data_comb/comb_HW.csv <==
0.3128225069,19112.32222
0.4515416285,23778.56214
0.4680466606,44317.49329
0.5898444648,47583.64312
0.6819762123,73431.3374
0.6841445563,92913.52872
0.8244,94169.57881


==> data_comb/comb_LUT_HW.csv <==
0.3128225069,19112.32222
0.4515416285,23778.56214
0.4680466606,44317.49329
0.5898444648,47583.64312
0.6819762123,73431.3374
0.6841445563,92913.52872


==> data_comb/comb_lower_HW.csv <==
0.3128225069,19083.8272
0.4515416285,23418.56104
0.4680466606,37539.40905
0.5898444648,38173.34576
0.6819762123,61505.19551
0.6841445563,81269.84127
0.8244,94091.70266


==> data_comb/comb_upper_HW.csv <==
0.3128225069,19228.24148
0.4515416285,24040.94473
0.4680466606,45271.67426
0.5898444648,58267.89576
0.6819762123,74946.93698
0.6841445563,93927.71968
0.8244,94674.55621


==> data_hw/lenet_se_baseline_HW.csv <==
0.1911,4854.37
0.287,8771.93
0.3454,13513.51
0.4452,15625
0.5222,21276.6
0.7056,27027.03
0.7167,31250
0.9833,43384.31555


==> data_hw/lenet_se_baseline_HW_DSPS.csv <==
0.5222,21276.6
0.7056,27027.03
0.7167,31250
0.9833,43384.31555


==> data_hw/lenet_se_baseline_HW_LUTS.csv <==
0.1911,4854.37
0.287,8771.93
0.3454,13513.51
0.4452,15625


==> results-exitlut-hw/comb_HW.csv <==
0.231482,19520.214092
0.286171,24404.091898
0.370887465,34722.0
0.424145,47558.260714
0.581121,49977.129607
0.582168,69387.170794
0.604123056,86805.0
0.656112,96351.079462
0.776884721,96451.0


==> results-exitlut-hw/comb_LUT_HW.csv <==
0.231482,19520.214092
0.286171,24404.091898
0.370887465,34722.0
0.424145,47558.260714
0.581121,49977.129607
0.582168,69387.170794
0.604123056,86805.0
0.656112,96351.079462
0.776884721,96451.0


==> results-exitlut-hw/comb_lower_HW.csv <==
0.231482,19356.404181
0.286171,24390.753661
0.370887465,28913.308466
0.424145,41598.832613
0.581121,41650.383428
0.582168,57832.550754
0.604123056,72276.859863
0.656112,95735.448275
0.776884721,96350.0


==> results-exitlut-hw/comb_upper_HW.csv <==
0.231482,19523.801364
0.286171,24404.329416
0.370887465,42930.437325
0.424145,48752.600152
0.581121,62465.16598
0.582168,85696.531248
0.604123056,96301.14347
0.656112,96363.90837
0.776884721,96500.0

